Unraveling the Dilemma of AI Errors: Exploring the Effectiveness of Human and Machine Explanations for Large Language Models

The field of eXplainable artificial intelligence (XAI) has produced a plethora of methods (e.g., saliency-maps) to gain insight into artificial intelligence (AI) models, and has exploded with the rise of deep learning (DL). However, human-participant studies question the efficacy of these methods, particularly when the AI output is wrong. In this study, we collected and analyzed 156 human-generated text and saliency-based explanations collected in a question-answering task (N=40) and compared them empirically to state-of-the-art XAI explanations (integrated gradients, conservative LRP, and ChatGPT) in a human-participant study (N=136). Our findings show that participants found human saliency maps to be more helpful in explaining AI answers than machine saliency maps, but performance negatively correlated with trust in the AI model and explanations. This finding hints at the dilemma of AI errors in explanation, where helpful explanations can lead to lower task performance when they support wrong AI predictions.

==> revisions.txt <==
connection between research questions, hypotheses, and results is much clearer
DONE - numbering research questions and then referring to those questions by numbers throughout the paper
DONE - more explicit how the choice of measures for different phenomena under investigation helped to answer the research questions
DONE - clarify how different research questions map to different high-level hypothesis is Section 6
DONE - Reminding the readers of what the questions are at crucial points (e.g., when introducing hypotheses, when reporting the findings from tests, and when discussing the results) could also help

DONE connection between correctness of the AI and other factors examined in the study
DONE - strongly encourage to provide a more thorough examination of this question and to explain to what degree correctness of AI may be a confounder
DONE - participants lacked the ability to assess their own or AI correctness, and explanations consistently aligned with the provided answers

DONE toning down the claims and being more explicit about the limitations of the study
DONE - Section 8.1, Line 1339-1340 & 1346 - 1350 - Perhaps it is also an artefact of the task, i.e. this is extractive question answering. So needs additional studies with abstractive QA? Would recommend toning down the speculation and noting limitation of study.

Accessibility 


DONE paper has increased unjustifiably in length
DONE - Sections 6 and 7 are tedious to read. It may be possible to improve readability by also providing a short text explaining what the effect of the significant difference are. If not, the reader has to wait until much later, section 8. - provide teaser in 6.7


We thank the reviewers for their final round of reviews. We made the following minor revisions to the paper:

1. As recommended by R3, we numbered our research questions and referred to them throughout the paper, reminding the readers of what the questions are at crucial points. We also made more explicit how the choice of measures for different phenomena under investigation helped to answer the research questions in section 6.4.2.
2. To further clarify the impossibility of confounders as recommended by R3, we stated that explanations were always in line with the answer in section 6.2 and 8.3, and participants were not informed about AI answer correctness after assessing AI answers in section 6.4.1 and 7.3 (at the end).
3. Toned down the findings in 8.1 as suggested by R2 and added suggestions for future research.
4. Streamlined the paper and reduced its length by 1100 words. Added section 6.7.1 to provide a teaser into the results and discussion section to improve readability as recommended by R2.
